The $z \lesssim 1$ drop of cosmic dust abundance in a semi-analytic framework

Observations suggest that the amount of galactic dust in the Universe decreased by a factor $\sim 2-3$ during the last $\sim 8$ Gyr. However, cosmological models of galaxy evolution usually struggle to explain this decrease. Here we use the semi-analytic model (SAM) L-Galaxies2020 to show that this drop may be reproduced assuming standard prescriptions for dust production and evolution. We extend the SAM with i) a state-of-the-art dust model which adopts the two-size approximation and ii) a new disc instability criterion which triggers bulge and central black hole growth. The model reproduces some fundamental properties of the local galaxy population, such as the fraction of spheroid-dominated galaxies and some scaling relations involving dust. Moreover, the model predicts a galactic dust drop from $z \sim 1 \rightarrow 0$, which becomes closer to the observed one when adopting the new treatment of disc instabilities. This result is related to the newly implemented super-massive black hole growth during disc instabilities, which enhances the quenching of massive galaxies. Consequently, these objects feature a lower gas and dust content. We provide a census of the contribution of all the processes affecting the galactic dust content. Accretion is the dominant dust mass growth process. Destruction by supernovae, astration and ejection by winds have all a non-negligible role in decreasing the overall dust content in galaxies below $z \sim 1$. We also discuss predictions concerning extra-galactic dust, confirming that a sputtering efficiency lower than the canonical one is required to match the few available observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
